First shot of the smoking gun: probing the electroweak phase transition in the 2HDM with novel searches for $A \to ZH$ in $\ell^+ \ell^- t \bar{t}$ and $\nu \nu b \bar{b}$ final states

Recently the ATLAS collaboration has reported the first results of searches for heavy scalar resonances decaying into a $Z$ boson and a lighter new scalar resonance, where the $Z$ boson decays leptonically and the lighter scalar decays into a top-quark pair, giving rise to $\ell^+ \ell^- t \bar{t}$ final states. This had previously been identified as a smoking-gun signature at the LHC for a first-order electroweak phase transition (FOEWPT) within the framework of two Higgs doublet models (2HDMs). In addition, ATLAS also presented new limits where the $Z$ boson decays into pairs of neutrinos and the lighter scalar resonance into bottom-quark pairs, giving rise to the $\nu \nu b \bar b$ final state. We analyze the impact of these new searches on the 2HDM parameter space, with emphasis on their capability to probe currently allowed 2HDM regions featuring a strong FOEWPT. We also study the complementarity of these new searches with other LHC probes that could target the FOEWPT region of the 2HDM. Remarkably, the ATLAS search in the $\ell^+ \ell^- t \bar{t}$ final state shows a local $2.85\,\sigma$ excess (for masses of about 650 GeV and 450 GeV for the heavy and light resonance) in the 2HDM parameter region that would yield a FOEWPT in the early universe, which could constitute the first experimental hint of baryogenesis at the electroweak scale. We analyze the implications of this excess, and discuss the detectability prospects for the associated gravitational wave signal from the FOEWPT. Furthermore, we project the sensitivity reach of the $\ell^+ \ell^- t \bar{t}$ signature for the upcoming runs of the LHC. Finally, we introduce the python package thdmTools, a state-of-art tool for the exploration of the 2HDM.

==> reply.txt <==
Dear Editor,

we sincerely thank the referee for the positive
evaluation of our paper and for
providing useful suggestions and insights.
We have addressed the issues 
raised by the referee in an updated version
of the paper. Below we outline the details
of our changes. All changes to the manuscript
are highlighted in blue color.

1) The argument for not taking into account
constraints from flavour-physics observables
has been relocated to the introduction, as
suggested by the referee, see the end
of the final paragraph on page 3.
We also added information about the
current status of the most
important flavour-physics constraints from
$b \to s \gamma$ transitions.

2) We have added the footnote 12 about the
possible mismodeling of the SM expectation
for mutli-lepton + jets final states
on page 20.

3) We have added this information in the 5th
line of the third paragraph of page 4.

4) We thank the referee for spotting these typos.
We have corrected them according to
the referee's suggestions in the text.

In addition to the changes made according to
the referee's comments, we slightly changed
the first sentence after the list of items
on page 9. Moreover, we updated the information
of the references that in the meantime
have been published in a journal.
 
With these revisions included, we hope that
the paper can now be published in JHEP.

Sincerely,
Kateryna Radchenko (on behalf of the authors)
